Conjugate Gradients for Kernel Machines

Regularized least-squares (kernel-ridge / Gaussian process) regression is a fundamental algorithm of statistics and machine learning. Because generic algorithms for the exact solution have cubic complexity in the number of datapoints, large datasets require to resort to approximations. In this work, the computation of the least-squares prediction is itself treated as a probabilistic inference problem. We propose a structured Gaussian regression model on the kernel function that uses projections of the kernel matrix to obtain a low-rank approximation of the kernel and the matrix. A central result is an enhanced way to use the method of conjugate gradients for the specific setting of least-squares regression as encountered in machine learning. Our method improves the approximation of the kernel ridge regressor / Gaussian process posterior mean over vanilla conjugate gradients and, allows computation of the posterior variance and the log marginal likelihood (evidence) without further overhead.

==> tikz/fig_uncert_progression_cg_sub__data_random__title_Y__step_2__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\definecolor{mycolor1}{rgb}{0.22540,0.59078,0.58203}%
\definecolor{mycolor2}{rgb}{0.93791,0.96720,0.96649}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=2.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=2.5000,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
	\fill [mycolor2] (axis cs:0.5000,0.5000) rectangle (axis cs:1.5000,1.5000);
	\fill [white] (axis cs:0.5000,1.5000) rectangle (axis cs:1.5000,2.5000);
	\fill [white] (axis cs:1.5000,0.5000) rectangle (axis cs:2.5000,1.5000);
	\fill [mycolor1] (axis cs:1.5000,1.5000) rectangle (axis cs:2.5000,2.5000);
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title___hat_k__X_s__X_s____step_0__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={-3,  0,  3},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title___hat_k__X_s__X_s____step_0__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title___hat_k__X_s__X_s____step_10__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={-3,  0,  3},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title___hat_k__X_s__X_s____step_10__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title___hat_k__X_s__X_s____step_12__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={-3,  0,  3},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title___hat_k__X_s__X_s____step_12__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title___hat_k__X_s__X_s____step_6__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={-3,  0,  3},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title___hat_k__X_s__X_s____step_6__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_absolute_error_over_deviation__step_0__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_absolute_error_over_deviation__step_0__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_absolute_error_over_deviation__step_10__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_absolute_error_over_deviation__step_10__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_absolute_error_over_deviation__step_12__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_absolute_error_over_deviation__step_12__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_absolute_error_over_deviation__step_6__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_absolute_error_over_deviation__step_6__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_1__step_0__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_1__step_0__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_1__step_10__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_1__step_10__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_1__step_12__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_1__step_12__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_1__step_6__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_1__step_6__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_0__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_0__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_10__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_10__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_12__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_12__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_2__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_2__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_4__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_4__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_6__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_6__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_8__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_2__step_8__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_0__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_0__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_10__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_10__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_12__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_12__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_2__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_2__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_4__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_4__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_6__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_6__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_8__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_sample_3__step_8__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_std_KXs__step_0__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_std_KXs__step_0__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_std_KXs__step_10__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_std_KXs__step_10__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_std_KXs__step_12__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_std_KXs__step_12__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__data_random__title_std_KXs__step_6__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__data_random__title_std_KXs__step_6__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_1__step_100__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_1__step_100__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_1__step_10__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_1__step_10__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_1__step_12__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_1__step_12__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_1__step_2__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_1__step_2__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_1__step_4__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_1__step_4__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_1__step_6__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_1__step_6__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_1__step_8__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_1__step_8__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_2__step_100__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_2__step_100__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_2__step_10__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_2__step_10__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_2__step_12__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_2__step_12__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_2__step_2__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_2__step_2__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_2__step_4__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_2__step_4__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_2__step_6__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_2__step_6__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_cg_sub__title_sample_2__step_8__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_cg_sub__title_sample_2__step_8__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_S__step_1__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.03\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=1.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=25.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=1.5000,ymin=0.5000,ymax=25.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_S__step_1__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_S__step_2__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.06\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=2.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=25.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=2.5000,ymin=0.5000,ymax=25.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_S__step_2__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_S__step_3__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.09\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=3.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=25.5000,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=3.5000,ymin=0.5000,ymax=25.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_S__step_3__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_S__step_4__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.12\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=4.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=25.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=4.5000,ymin=0.5000,ymax=25.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_S__step_4__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_S__step_6__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.18\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=6.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=25.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=6.5000,ymin=0.5000,ymax=25.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_S__step_6__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_S_trans__step_1__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=\figwidth,
height=0.053\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=25.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=1.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=25.5000,ymin=0.5000,ymax=1.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_S_trans__step_1__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_S_trans__step_2__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=\figwidth,
height=0.107\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=25.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=2.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=25.5000,ymin=0.5000,ymax=2.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_S_trans__step_2__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_S_trans__step_3__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=\figwidth,
height=0.16\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=25.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=3.5000,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=25.5000,ymin=0.5000,ymax=3.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_S_trans__step_3__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_S_trans__step_4__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=\figwidth,
height=0.213\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=25.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=4.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=25.5000,ymin=0.5000,ymax=4.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_S_trans__step_4__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_S_trans__step_6__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=\figwidth,
height=0.32\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=25.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=6.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=25.5000,ymin=0.5000,ymax=6.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_S_trans__step_6__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_Y__step_1__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=1.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=1.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=1.5000,ymin=0.5000,ymax=1.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_Y__step_1__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_Y__step_2__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=2.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=2.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=2.5000,ymin=0.5000,ymax=2.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_Y__step_2__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_Y__step_3__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=3.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=3.5000,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=3.5000,ymin=0.5000,ymax=3.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_Y__step_3__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_Y__step_4__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=4.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=4.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=4.5000,ymin=0.5000,ymax=4.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_Y__step_4__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_Y__step_6__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=6.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=6.5000,
ytick={\empty},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=6.5000,ymin=0.5000,ymax=6.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title_Y__step_6__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title___hat_k__X__X____step_3__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=25.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=25.5000,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=25.5000,ymin=0.5000,ymax=25.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title___hat_k__X__X____step_3__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title___hat_k__X__X____step_5__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=0.5000,
xmax=20.5000,
xtick={\empty},
y dir=reverse,
ymin=0.5000,
ymax=20.5000,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=0.5000,xmax=20.5000,ymin=0.5000,ymax=20.5000] {./tikz/fig_uncert_progression_dtc__data_grid__title___hat_k__X__X____step_5__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title___hat_k__X_s__X_s____step_3__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-1.0020,
xmax=1.0020,
xtick={\empty},
ymin=-1.0020,
ymax=1.0020,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-1.0020,xmax=1.0020,ymin=-1.0020,ymax=1.0020] {./tikz/fig_uncert_progression_dtc__data_grid__title___hat_k__X_s__X_s____step_3__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_absolute_error_over_deviation__step_3__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=0.0000,
point meta max=2.0000,
axis on top,
xmin=-1.0020,
xmax=1.0020,
xtick={\empty},
ymin=-1.0020,
ymax=1.0020,
ylabel={$x_2$},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-1.0020,xmax=1.0020,ymin=-1.0020,ymax=1.0020] {./tikz/fig_uncert_progression_dtc__data_grid__title_absolute_error_over_deviation__step_3__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_sample_1__step_3__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-1.0020,
xmax=1.0020,
xtick={\empty},
ymin=-1.0020,
ymax=1.0020,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-1.0020,xmax=1.0020,ymin=-1.0020,ymax=1.0020] {./tikz/fig_uncert_progression_dtc__data_grid__title_sample_1__step_3__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_sample_2__step_0__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /home/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/doc/jmlr/matlab/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.703\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__data_grid__title_sample_2__step_0__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_sample_2__step_3__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-1.0020,
xmax=1.0020,
xtick={\empty},
ymin=-1.0020,
ymax=1.0020,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-1.0020,xmax=1.0020,ymin=-1.0020,ymax=1.0020] {./tikz/fig_uncert_progression_dtc__data_grid__title_sample_2__step_3__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_sample_2__step_5__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /home/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/doc/jmlr/matlab/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.703\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__data_grid__title_sample_2__step_5__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_sample_3__step_0__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /home/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/doc/jmlr/matlab/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.703\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__data_grid__title_sample_3__step_0__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__data_grid__title_sample_3__step_5__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /home/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/doc/jmlr/matlab/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.703\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={-3,  0,  3},
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__data_grid__title_sample_3__step_5__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__title_sample_1__step_2__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={\empty},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__title_sample_1__step_2__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__title_sample_1__step_3__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={\empty},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__title_sample_1__step_3__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__title_sample_1__step_4__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={\empty},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__title_sample_1__step_4__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__title_sample_1__step_8__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__title_sample_1__step_8__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__title_sample_2__step_2__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={\empty},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__title_sample_2__step_2__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__title_sample_2__step_3__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={\empty},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__title_sample_2__step_3__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__title_sample_2__step_4__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xtick={\empty},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__title_sample_2__step_4__seed_2-1.png};
\end{axis}
\end{tikzpicture}%

==> tikz/fig_uncert_progression_dtc__title_sample_2__step_8__seed_2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
% File created in /is/ei/sbartels/Desktop/conjugate gradients/svn/LinearAlgebra/Simon/kernel_learning/009__kernel_uncertainty_visualization/savetikz.m
\begin{tikzpicture}

\begin{axis}[%
width=0.75\figwidth,
height=\figheight,
at={(0\figwidth,0\figheight)},
scale only axis,
point meta min=-2.0000,
point meta max=2.0000,
axis on top,
xmin=-3.0060,
xmax=3.0060,
xlabel={$x_1$},
y dir=reverse,
ymin=-3.0060,
ymax=3.0060,
ytick={\empty},
axis background/.style={fill=white},
mystyle
]
\addplot [forget plot] graphics [xmin=-3.0060,xmax=3.0060,ymin=-3.0060,ymax=3.0060] {./tikz/fig_uncert_progression_dtc__title_sample_2__step_8__seed_2-1.png};
\end{axis}
\end{tikzpicture}%
